A Universal Profile for Stacked Filaments from Cold Dark Matter Simulations

We study the stacked filaments connecting group-mass halo pairs, using dark-matter-only N-body simulations. We calculate the dark matter over-density profile of these stacked filaments at different redshifts as a function of the distance perpendicular to the filament axis. A four-parameter universal functional form, including three comoving scale radii and one amplitude parameter (core density), provides a good fit out to a radius of 20 cMpc/h for stacked filaments over a range of redshifts, lengths and masses. The scale radii are approximately independent of redshift but increase as power-laws with the comoving filament length. Lastly, we compare the scaling of the filament mass measured directly from the simulations to the predicted scaling from the halo-halo-matter three-point correlation function as a function of redshift and of the mass of the halo pairs. We find that both measured scalings are similar to, but somewhat shallower than the predictions, by 10% and 30%, respectively. These results provide a template to interpret present and upcoming observational results based on stacking, for example, weak lensing, thermal and kinetic Sunyaev-Zel'dovich, or X-ray observations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
